Unidentified Infrared Bands in the Interstellar Medium across the Galaxy

We present a set of 6-12 micron ISOPHOT-S spectra of the general interstellar medium of the Milky Way. This part of the spectrum is dominated by a series of strong, wide emission features commonly called the Unidentified Infrared Bands. The sampled area covers the inner Milky Way from l = -60 degr to +60 degr with a ten-degree step in galactic longitude and nominal latitudes 0,+-1 degr. For each grid position the actual observed direction was selected from IRAS 100 micron maps to minimize contamination by point sources and molecular clouds. All spectra were found to display the same spectral features. Band ratios are independent of band strength and Galactic coordinates. A comparison of total observed flux in band features and IRAS 100 micron emission, a tracer for large interstellar dust grains, shows high correlation at large as well as small 1-arcmin scales. This implies a strong connection between large dust grains and the elusive band carriers; the evolutionary history and heating energy source of these populations must be strongly linked. The average mid-infrared spectrum of the Milky Way is found to be similar to the average spectrum of spiral galaxy NGC 891 and the spectra of other spirals. The common spectrum can therefore be used as a template for the 6-12 micron emission of late-type spiral galaxies. Finally, we show that interstellar extinction only weakly influences the observed features even at lambda = 10 microns, where the silicate absorption feature is strongest.

==> ReadMe.txt <==
J/A+A/vol/page     UIB bands across the Galaxy     (Kahanpää et al., 2003)
================================================================================
Unidentified Infrared Bands in the Interstellar Medium across the Galaxy
     J. Kahanpää, K. Mattila, K. Lehtinen, C. Leinert, D. Lemke
    <Astron. Astrophys. vol, page (year)>
    =2001A&A...VVV.ppppI     (SIMBAD/NED BibCode)
================================================================================
Keywords: taken from the A&A list - 

Description:
    ISO Target Dedicated Time (TDT) numbers for each observation 
    used in this paper, and documentation (this file). 

File Summary:
--------------------------------------------------------------------------------
  FileName   Lrecl  Records   Explanations
--------------------------------------------------------------------------------
ReadMe          80            This file
table2.dat      27    49      ISO DTD data 
--------------------------------------------------------------------------------

Byte-by-byte Description of file: table1.dat
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   2-8   A7     ---     Name      Target name
  10-17  I8     ---     TDT1      ISO TDT number 1 
  19-26  I8     ---     TDT2      ISO TDT number 2 [optional]
--------------------------------------------------------------------------------

References:
  The addition of the "BibCode" (a 19-digit such as 1994A&AS..103..135A
  used by SIMBAD, NED, and ADS Abstract Services) would help to generate
  links to the appropriate papers.
================================================================================
(End)          Name [Institution]                                    01-Jan-2001


==> table2.dat <==
 G-60+05 21800101
 G-60+01 21800203
 G-60+00 21800205
 G-60-05 21800307
 G-45+05 08100709
 G-45+01 08100811
 G-45+00 08100813
 G-45-01 08100815
 G-45-05 08100917
 G-30+05 08101019
 G-30+01 08101121
 G-30+00 08101023
 G-30-01 08101025
 G-30-05 08101427
 G-15+05 28700629
 G-15+01 28700531
 G-15+00 28700533
 G-15-01 28700535
 G-15-05 28700437
 G-05+05 09100239
 G-05+01 09400843
 G-05+00 09400841
 G-05-01 09400845
 G-05-05 09400947
 G+05+05 83700941
 G+05+01 83701443
 G+05+00 83701445
 G+05-01 83701447
 G+05-05 84001549
 G+15+05 51500351
 G+15+01 51500155
 G+15+00 51500153
 G+15-01 51500157
 G+15-05 51500259
 G+30+05 30100169 51600275
 G+30+01 30301171
 G+30+00 30301173
 G+30-01 30301175
 G+30-05 30301277
 G+45+05 32000479 51300619 
 G+45+01 32000581
 G+45+00 32000583 51300417
 G+45-01 32000585
 G+45-05 51300518
 G+60+05 32000989
 G+60+01 32000891
 G+60+00 32000893
 G+60-01 32000895
 G+60-05 32000797

